Post-merger evolution of double helium white dwarfs and distribution of helium-rich hot subdwarfs

The mergers of double helium white dwarfs are believed to form isolated helium-rich hot subdwarfs. Observation shows that the helium-rich hot subdwarfs can be divided into two subgroups based on whether the surface is carbon-rich or carbon-normal. But it is not clear whether this distribution directly comes from binary evolution. We adopt the binary population synthesis (BPS) to obtain the population of single helium-rich hot subdwarfs according to the channel of double helium white dwarfs merger. We find that the merger channel can represent the two subgroups in the $T_{\rm{eff}}-\log g$ plane related to different masses of progenitor helium white dwarfs. For $Z$ = 0.02, the birth rates and local density of helium-rich hot subdwarf stars by the mergers of two helium white dwarfs is $\sim 4.82 \times 10^{-3}$ $\rm yr^{-1}$ and $\sim$ 290.0 $\rm kpc^{-3}$ at 13.7 Gyr in our Galaxy, respectively. The proportion of carbon-rich and carbon-normal helium-rich hot subdwarfs are 32$\%$ and 68$\%$, respectively.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
